Double bubbles in $S^3$ and $H^3$

We prove the double bubble conjecture in the three-sphere $S^3$ and hyperbolic three-space $H^3$ in the cases where we can apply Hutchings theory: 1) in $S^3$, each enclosed volume and the complement occupy at least 10% of the volume of $S^3$; 2) in $H^3$, the smaller volume is at least 85% that of the larger. A balancing argument and asymptotic analysis reduce the problem in $S^3$ and $H^3$ to some computer checking. The computer analysis has been designed and fully implemented for both spaces.

==> epstopdf.txt <==
% File:      epstopdf.sty
% Version:   2001/02/04 v1.1
% Author:    Heiko Oberdiek
% Email:     <oberdiek@ruf.uni-freiburg.de>
%
% Copyright: Copyright (C) 2001 Heiko Oberdiek.
%
%            This program may be distributed and/or modified under
%            the conditions of the LaTeX Project Public License,
%            either version 1.2 of this license or (at your option)
%            any later version. The latest version of this license
%            is in
%              http://www.latex-project.org/lppl.txt
%            and version 1.2 or later is part of all distributions
%            of LaTeX version 1999/12/01 or later.
%
% Function:  This packages adds support of handling eps images
%            to package graphic{s,x} with option `pdftex'.
%            If an eps image is detected, epstopdf is automatically
%            called to convert it to pdf format.
%
% Required:  * The program `epstopdf'.
%            * The feature `\write18' has to be enabled to get
%              the conversion via the program epstopdf work:
%              * command line option: -shell-escape
%                example: pdflatex -shell-escape test.tex
%              * configuraton file `texmf.cnf': shell_escape = 1
%
% Use:       The package is loaded after graphic{s,x}, eg:
%              \usepackage[pdftex]{graphicx}
%              \usepackage{epstopdf}
%            Images with extension `.eps' are now detected
%            and supported:
%            * Implicitly: \includegraphics{bild}
%              If `bild.eps' can only be found,
%              then it is converted to the file `bild.pdf',
%              that will be used by pdfTeX.
%              On the next ocurrences or on the next pdfTeX run,
%              the pdf file is already available, so the
%              conversion step is skipped.
%            * Explicitly: \includegraphics{bild.eps}
%              Each time the conversion program is called.
%
% History:   2001/01/06 v1.0:
%              * first public version,
%                published in the pdftex mailing list.
%            2001/02/04 v1.1:
%              * minor documentation update.
%              * CTAN.
%
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{epstopdf}%
  [2001/02/04 v1.1 Conversion with epstopdf on the fly (HO)]

% Check, whether package graphics is loaded
% (also graphicx loads graphics)
\@ifpackageloaded{graphics}{}{%
  \PackageWarningNoLine{epstopdf}{%
    No graphics package \string`graphic{s,x}\string' loaded%
  }%
  \endinput
}
% Check, whether pdftex.def is loaded
\@ifundefined{ver@pdftex.def}{%
  \PackageWarningNoLine{epstopdf}{%
    Graphics driver file \string`pdftex.def\string' not loaded%
  }
  \endinput
}

% Patch \Gin@setfile to execute #3, if it contains
% a command
\let\orgGin@setfile\Gin@setfile
\def\Gin@setfile#1#2#3{%
  \if`\@car #3\relax\@nil
    \immediate\write18{\@cdr #3\@empty\@nil}%
    \orgGin@setfile{#1}{#2}{\Gin@base #2}%
  \else
    \orgGin@setfile{#1}{#2}{#3}%
  \fi
}

% Adding .eps at the end of the list of extensions,
% defined by \DeclareGraphicsExtensions
\g@addto@macro\Gin@extensions{,.eps}

% \DeclareGraphicsRule for .eps
\@namedef{Gin@rule@.eps}#1{{pdf}{.pdf}{`epstopdf #1}}

\endinput

